Unveiling the new generation of stars in NGC 604 with Gemini-NIRI

We present a near infrared study focused on the detection and characterization of the youngest stellar component of the NGC 604 giant star-forming region, in the Triangulum galaxy (M 33). By means of color-color diagrams derived from the photometry of JHKs images taken with Gemini-NIRI, we have found 68 candidate massive young stellar objects. The spatial distribution of these sources matches the areas where previous studies suggested that star formation might be taking place, and the high spatial resolution of our deep NIRI imaging allows to pinpoint the star-forming knots. An analysis of the fraction of objects that show infrared excess suggests that the star formation is still active, supporting the presence of a second generation of stars being born, although the evidence for or against sequential star formation does not seem to be conclusive.

==> datafile3.txt <==
Title: Unveiling the new generation of stars in NGC\,604 with Gemini-NIRI
Authors: Cecilia Fari\~na, Guillermo L. Bosch, Rodolfo H. Barb\'a
Table: Table of objects which exhibit IR excess
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     Id     Internal object idenfication number
   6- 15 F10.7  deg     RAdeg  Right Ascension (J2000.0) in degrees units
  17- 26 F10.7  deg     DEdeg  Declination (J2000.0) in degrees units
  28- 32 F5.2   mag     J-H    J-H color
  34- 37 F4.2   mag     H-Ks   H-Ks color
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
4234 23.6323556 30.7843609  0.41 0.72 
4063 23.6325544 30.7835649  0.45 0.46 
3302 23.6326740 30.7833725  0.51 0.96 
4361 23.6328734 30.7839901 -0.05 0.37 
4048 23.6329417 30.7830922  0.47 0.52 
4360 23.6330143 30.7836001  0.30 0.49 
4060 23.6330956 30.7835143  0.22 0.45 
4410 23.6331851 30.7850818  0.16 0.54 
4340 23.6331861 30.7834328  0.47 0.73 
4344 23.6333336 30.7843530 -0.19 0.80 
4071 23.6334691 30.7839870  0.21 0.45 
4062 23.6334814 30.7836025  0.74 0.84 
4378 23.6334967 30.7841287 -0.27 0.69 
4223 23.6334980 30.7824914 -0.12 0.22 
4341 23.6336038 30.7837583  0.05 0.69 
3339 23.6336664 30.7847345  0.30 0.36 
4065 23.6340130 30.7838033 -0.30 0.12 
4099 23.6340253 30.7851631  1.26 0.84 
4049 23.6341001 30.7831772 -0.40 0.89 
1244 23.6342706 30.7840746 -0.09 0.30 
 723 23.6344285 30.7779854 -0.12 0.08 
4286 23.6344827 30.7819843  0.03 0.35 
3791 23.6345600 30.7832499  0.31 1.01 
4036 23.6347371 30.7828242  0.14 0.47 
4417 23.6348346 30.7826385 -0.08 0.72 
3439 23.6349128 30.7885900  0.96 0.78 
4427 23.6349144 30.7824984 -0.14 0.88 
4425 23.6349821 30.7826198 -0.10 0.69 
4224 23.6349941 30.7828965  0.11 0.22 
4335 23.6350756 30.7825230 -0.05 0.84 
4414 23.6352835 30.7825710 -0.13 0.86 
4075 23.6353334 30.7842339  0.21 0.35 
4421 23.6354660 30.7825987 -0.16 0.94 
3291 23.6355841 30.7832051 -0.12 0.14 
4380 23.6355889 30.7848319 -0.19 0.15 
3055 23.6357374 30.7742155  0.36 0.81 
3317 23.6358990 30.7844982  0.15 0.34 
4069 23.6364346 30.7840619  0.14 0.53 
4103 23.6364427 30.7855673 -0.07 0.17 
1257 23.6364697 30.7842937  0.15 0.68 
4347 23.6365466 30.7853647  0.00 0.11 
4240 23.6366494 30.7852250  0.19 0.25 
1079 23.6369180 30.7821165  0.25 0.33 
3333 23.6373563 30.7847742 -0.03 0.17 
4230 23.6375364 30.7844583 -0.15 0.70 
4397 23.6375519 30.7841288  0.65 1.58 
1283 23.6375551 30.7846744 -0.12 0.22 
1213 23.6376059 30.7838002 -0.10 0.57 
1385 23.6379018 30.7858655 -0.05 0.19 
4039 23.6381203 30.7828217  0.01 0.16 
4336 23.6382462 30.7830433 -0.05 0.58 
4047 23.6387895 30.7832664  0.49 0.44 
3321 23.6387924 30.7845296  0.31 0.51 
4296 23.6388933 30.7848457  0.71 0.56 
3997 23.6390175 30.7804019  0.23 0.41 
4423 23.6390950 30.7805613  0.04 0.97 
4332 23.6391168 30.7822150  0.40 0.59 
3186 23.6391769 30.7801545  0.27 1.06 
4404 23.6392233 30.7804035  0.23 0.73 
4393 23.6392362 30.7821223 -0.07 0.67 
4330 23.6392657 30.7818824  0.27 0.28 
3783 23.6392800 30.7825553  0.01 0.73 
4420 23.6393965 30.7803247  0.56 0.95 
3228 23.6394246 30.7815306  0.00 0.50 
4389 23.6395032 30.7838512  0.71 1.06 
4374 23.6395092 30.7823788  0.27 0.38 
3344 23.6396900 30.7851937  0.31 0.37 
1204 23.6397483 30.7838359  0.28 0.28 
4343 23.6397676 30.7846493  0.00 0.13 
1361 23.6397997 30.7857230 -0.07 0.13 
1971 23.6399967 30.7916628  1.32 0.92 
1265 23.6400215 30.7846071  0.18 0.50 
1809 23.6402907 30.7900974  0.28 0.43 
3068 23.6404172 30.7748468 -0.13 0.21 
3217 23.6404382 30.7813019  0.94 0.68 
4021 23.6408041 30.7823358  0.14 0.34 
4331 23.6408303 30.7821968  0.09 0.96 
1241 23.6409002 30.7843513  0.45 0.41 
3187 23.6415314 30.7803328  0.62 0.51 
 529 23.6416900 30.7761983  0.30 0.29 
 584 23.6419741 30.7768165  0.23 0.26 
 610 23.6426102 30.7771827  0.27 0.33 
 577 23.6431850 30.7767986  0.61 0.68 
 861 23.6438258 30.7800713 -0.03 0.11 
1120 23.6438599 30.7830279  1.72 1.36 
1417 23.6461537 30.7866800  0.96 0.78 
 836 23.6475777 30.7800547  0.24 0.50 
3179 23.6478506 30.7804866  0.36 0.33 

